Online Multi-Target Tracking Using Recurrent Neural Networks

We present a novel approach to online multi-target tracking based on recurrent neural networks (RNNs). Tracking multiple objects in real-world scenes involves many challenges, including a) an a-priori unknown and time-varying number of targets, b) a continuous state estimation of all present targets, and c) a discrete combinatorial problem of data association. Most previous methods involve complex models that require tedious tuning of parameters. Here, we propose for the first time, an end-to-end learning approach for online multi-target tracking. Existing deep learning methods are not designed for the above challenges and cannot be trivially applied to the task. Our solution addresses all of the above points in a principled way. Experiments on both synthetic and real data show promising results obtained at ~300 Hz on a standard CPU, and pave the way towards future research in this direction.

==> figures/architecture.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'architecture.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{396.58007812bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38764901)%
    \put(0,0){\includegraphics[width=\unitlength]{architecture.pdf}}%
    \put(0.93486399,0.02416405){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{time}}}%
    \put(0.0150967,0.07632062){\color[rgb]{0,0,0}\rotatebox{59.10758051}{\makebox(0,0)[lb]{\smash{data association}}}}%
    \put(0.53195878,-0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{t}}}%
    \put(0.21305447,-0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{t-1}}}%
    \put(0.80908966,-0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{t+1}}}%
    \put(0.61426576,0.0947677){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{prediction}}}}%
    \put(0.54942568,0.36493471){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{update}}}}}%
    \put(0.15246026,0.0947677){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{prediction}}}}%
  \end{picture}%
\endgroup%


==> figures/exSmooth.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'exSmooth.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1030.75537109bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.21330387)%
    \put(0,0){\includegraphics[width=\unitlength]{exSmooth.pdf}}%
    \put(-0.0005154,0.04726887){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(-0.00106978,0.11626452){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.01684514,0.16223002){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ex$}}}%
    \put(0.07449398,0.00261338){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize{Ground Truth}}}}%
    \put(0.05981194,0.04067314){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_s$}}}%
    \put(0.17623141,0.04067314){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_e$}}}%
    \put(0.34993686,0.04726887){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.34938248,0.11626452){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.36729739,0.16223002){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ex$}}}%
    \put(0.42494626,0.00261338){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize{No smoothness}}}}%
    \put(0.41026421,0.04067314){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_s$}}}%
    \put(0.52668369,0.04067314){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_e$}}}%
    \put(0.91335239,0.09159435){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize{time}}}}%
    \put(0.69490107,0.04726887){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.69434668,0.11626452){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.71226157,0.16223002){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ex$}}}%
    \put(0.75893429,0.00261338){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize{With smoothness}}}}%
    \put(0.75522839,0.04067314){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_s$}}}%
    \put(0.87164792,0.04067314){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_e$}}}%
    \put(0.55192401,0.09159435){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize{time}}}}%
    \put(0.19833572,0.09159435){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize{time}}}}%
  \end{picture}%
\endgroup%

